Gated Delta Networks: Improving Mamba2 with Delta Rule

Linear Transformers have gained attention as efficient alternatives to standard Transformers, but their performance in retrieval and long-context tasks has been limited. To address these limitations, recent work has explored two distinct mechanisms: gating for adaptive memory control and the delta update rule for precise memory modifications. We observe that these mechanisms are complementary: gating enables rapid memory erasure while the delta rule facilitates targeted updates. Building on this insight, we introduce the gated delta rule and develop a parallel training algorithm optimized for modern hardware. Our proposed architecture, Gated DeltaNet, consistently surpasses existing models like Mamba2 and DeltaNet across multiple benchmarks, including language modeling, common-sense reasoning, in-context retrieval, length extrapolation, and long-context understanding. We further enhance performance by developing hybrid architectures that combine Gated DeltaNet layers with sliding window attention or Mamba2 layers, achieving both improved training efficiency and superior task performance.

==> memory.dat <==
Xfmr++    GLA      Mamba    GSA       GSA1
35.9      36.2     37.4     38.0      41.4
\centering
\small
% \begin{tabular}{lr}
%   \toprule
%                            & GiB   \\
%   \midrule
%   Xfmr++                   & 35.93 \\
%   Mamba                    & 37.41 \\
%   GLA                      & 36.16 \\
%   \midrule
%   \textsc{GSA}             & 37.99 \\
%   \qquad w/o recomp.       & 41.37 \\
%   \qquad naive torch impl. & >80   \\
%   \bottomrule
% \end{tabular}
% \resizebox{\textwidth}{!}{
\begin{tikzpicture}
    \pgfplotstableread{memory.dat}\loadedtable
    \begin{axis}[
            footnotesize,
            xmajorgrids,
            xminorgrids,
            % ymajorgrids,
            % yminorgrids,
            tick align=inside,
            axis line style={opacity=0},
            tickwidth=0pt,
            xbar,  % Horizontal bars
            width=5cm, height=5.5cm,  % Adjust dimensions
            bar width=6pt,
            xbar=2*\pgflinewidth,
            symbolic y coords={{GSA w/ naive impl.}, {GSA w/o recomp.}, GSA, GLA, Mamba, Xfmr++},  % Categories for the y-axis
            xtick=data,
            xmin=0, xmax=45,
            xtick={0,10,20,30,40},
            xticklabels={0,10,20,30,40},
            % ytick={10,40,70,100},
            % ymin=0, ymax=110,
            x tick label style={font=\scriptsize, align=center}, % Optional line to rotate x labels
            y tick label style={font=\scriptsize, align=center},
            ytick distance=1,
            nodes near coords,
            nodes near coords style={font=\scriptsize,align=center,anchor=east, text=black},
            point meta=explicit symbolic,
            % enlarge y limits=0.4,
            xlabel={\scriptsize Memories (GiB)},  % Label for the x-axis
            x dir=reverse,  % Reverse the x-axis direction
            % axis y line*=none,  % Remove the y-axis line
            yticklabel pos=right,  % Position y-axis labels to the right
            y tick label style={
                    at={(current axis.east)},
                    anchor=west,
                    rotate=-30
                },
            xticklabel style={rotate=0},
        ]

        \addplot[
            draw=black,
            % thick,
            fill=brickred!20,
            postaction={
                    pattern={Lines[angle=45,distance={1.8pt/sqrt(2)},line width=.8pt]},
                    pattern color=brickred,
                }
        ] table [
        x=x,
        y=y,
        meta=label,
        ] {
        x       y                             label
        35.9   Xfmr++                         {35.9}
        37.4   Mamba                          {37.4}
        36.2   GLA                            {36.2}
        38.0   GSA                            {38.0}
        41.4   {GSA w/o recomp.}        {41.4}
        % 80     {GSA w/ naive impl.}  {>80}
        };
    \end{axis}
\end{tikzpicture}
% }
\caption{
    Memory consumptions (GiB) of each model with 1.3B parameters during training with batch size 8 and context length 2048.
    ``GSA w/ naive impl.'' means implemented by torch without any kernel fusion.
}
\label{fig:memory}
\end{subfigure}
\hfill
\begin{subfigure}[b]{0.3\textwidth}
    \centering
    \scriptsize
    % \begin{tabular}{lr}
    %   \toprule
    %                            & GiB   \\
    %   \midrule
    %   Xfmr++                   & 35.93 \\
    %   Mamba                    & 37.41 \\
    %   GLA                      & 36.16 \\
    %   \midrule
    %   \textsc{GSA}             & 37.99 \\
    %   \qquad w/o recomp.       & 41.37 \\
    %   \qquad naive torch impl. & >80   \\
    %   \bottomrule
    % \end{tabular}
    \label{tab:inference}
    \begin{tabular}{lcccc}
        \toprule
               & 2K            & 4K            & 8K             & 16K            \\
        \midrule
        Xfmr++ & 54.1          & 94.1          & 189.3          & 418.3          \\
        Mamba  & 31.1          & 61.3          & 117.3          & 236.6          \\
        RetNet & 44.9          & 86.5          & 172.0          & 347.8          \\
        GLA    & 38.4          & 63.2          & 125.3          & 240.4          \\
        GSA    & \textbf{29.4} & \textbf{55.3} & \textbf{112.8} & \textbf{211.0} \\
        \bottomrule
    \end{tabular}
    \caption{
        Memory consumptions (GiB) of each model with 1.3B parameters during training with batch size 8 and context length 2048.
        ``GSA w/ naive impl.'' means implemented by torch without any kernel fusion.
    }
    \label{fig:memory}
\end{subfigure}

\end{figure}
\input{exp/ablation}
\input{exp/continual_pretraining}
% \input{exp/length_extrapolation}
\input{content/related}
\input{content/limitations}
\input{content/conclusions}

\begin{ack}
  % This work was conducted during internship at Tencent AI Lab under the mentorship of Wei Bi, with support from LuxiTech.
  We would like to thank Qin Zhen for the insightful discussions and Houquan Zhou for his suggestions on paper writing.
\end{ack}

\medskip

\bibliography{main}
\bibliographystyle{abbrvnat}
%
\appendix

\newpage
\input{appendix/la}
\input{appendix/alg}
\input{appendix/synthetic}

% Optionally include supplemental material (complete proofs, additional experiments and plots) in appendix.
% All such materials \textbf{SHOULD be included in the main submission.}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% \newpage
% \mbox{~}
% \input{content/checklist}

\end{document}


==> speed.dat <==
category Xfmr++    RetNet      Mamba    Mamba2    GDeltaNet-H2     GDeltaNet-H1
2K       18991     14300    16700    17660        16515            15831.9
4K       17600     14200    16500    17300        16378            15640
8K       15900     14100    16400    17200        16220 	   15505
16K      13000     14100    16500    17300        16100 	   15400

